Cracking the Microsecond: An Efficient and Precise Time Synchronization Scheme for Hybrid 5G-TSN Networks

Achieving precise time synchronization in wireless systems is essential for both industrial applications and 5G, where sub-microsecond accuracy is required. However, since the Industrial Internet of Things (IIoT) market is negligible compared to the consumer electronics market, the so-called IIoT enhancements have not yet been implemented in silicon. Moreover, there is no guarantee that this situation will change soon. Thus, alternative solutions must be explored. This paper addresses this challenge by introducing a scheme that uses a protocol capable of leveraging existing infrastructure to synchronize User Equipments (UEs), with one of the UEs serving as the master. If this master is connected via a wired link to the factory network, it can also function as a boundary clock for the factory network, including any Time-Sensitive Networking (TSN) network. Furthermore, the 5G Core Network (5GC) and 5G Base Station (gNB) can also be synchronized if they are connected either to the factory network or to the master UE. The proposed solution is implemented and evaluated on a hardware testbed using OpenAirInterface (OAI) and Software Defined Radios (SDRs). Time offset and clock skew are analyzed using a moving average filter with various window sizes. Results show that a filter size of 1024 provides the best accuracy for offset prediction between UEs. In a controlled lab environment, the approach consistently achieves synchronization within +/-50 ns, leaving sufficient margin for synchronization errors in real deployments while still maintaining sub-microsecond accuracy. These findings demonstrate the feasibility and high performance of the proposed protocol for stringent industrial use cases.

==> figures/method.tikz <==
\begin{tikzpicture}[xscale=3.5,yscale=1]
    \draw[->](-0.25,0)--(2,0)node[right]{$t$};
    \draw[->](-0.25,0)--(-0.25,2.5)node[above]{$U$ in V};
    \def\T{0.9}
    \def\D{0.5}
    \def\Ttwo{1.0}
    \def\Dtwo{0.5}
    \def\shift{0.1}
    \def\N{1}
    \foreach \i in {0,...,\N}{
      \draw[thick,blue]({\i*\T},0)--({\i*\T},2)--({\i*\T+\D*\T},2)--({\i*\T+\D*\T},0);
      \draw[thick, blue]({\i*\T+\D*\T},0)--({(\i+0.5)*\T+\D*\T},0);
    }
    \node[blue] at (0.5*\T-\shift,2.2) {M};
    \draw[thick, blue](-0.25,0)--(0,0);
    \foreach \i in {0,...,\N}{
      \draw[thick,red]({\i*\Ttwo+\shift},0)--({\i*\Ttwo+\shift},2)--({\i*\Ttwo+\Dtwo*\Ttwo+\shift},2)--({\i*\Ttwo+\Dtwo*\Ttwo+\shift},0);
    }
    \draw[thick,red]({0*\Ttwo+\Dtwo*\Ttwo+\shift},0)--({(0.5)*\Ttwo+\Dtwo*\Ttwo+\shift},0);
    \draw[thick,red]({1*\Ttwo+\Dtwo*\Ttwo+\shift},0)--({(1.25)*\Ttwo+\Dtwo*\Ttwo+\shift},0);
    \node[red] at (0.5*\Ttwo,2.2) {S};
    \draw[thick,red](-0.25,0)--(\shift,0);
    \draw[<->](0,-0.15)--(\shift,-0.15);
    \node at (0.5*\shift,-0.5){$\theta_k$};
    \draw[<->](1-\shift,-0.15)--(1+\shift,-0.15);
    \node at (1,-0.5){$\theta_{k+1}$};
    \draw[thick,black, densely dashed](0,-0.25)--(0,2.2);
    \draw[thick,black,  densely dashed](\shift,-0.25)--(\shift,2.2);
    \draw[thick,black,  densely dashed](1-\shift,-0.25)--(1-\shift,2.2);
    \draw[thick,black, densely dashed](1+\shift,-0.25)--(1+\shift,2.2);
\end{tikzpicture}
